Online A-Optimal Design and Active Linear Regression

We consider in this paper the problem of optimal experiment design where a decision maker can choose which points to sample to obtain an estimate $\hat{\beta}$ of the hidden parameter $\beta^{\star}$ of an underlying linear model. The key challenge of this work lies in the heteroscedasticity assumption that we make, meaning that each covariate has a different and unknown variance. The goal of the decision maker is then to figure out on the fly the optimal way to allocate the total budget of $T$ samples between covariates, as sampling several times a specific one will reduce the variance of the estimated model around it (but at the cost of a possible higher variance elsewhere). By trying to minimize the $\ell^2$-loss $\mathbb{E} [\lVert\hat{\beta}-\beta^{\star}\rVert^2]$ the decision maker is actually minimizing the trace of the covariance matrix of the problem, which corresponds then to online A-optimal design. Combining techniques from bandit and convex optimization we propose a new active sampling algorithm and we compare it with existing ones. We provide theoretical guarantees of this algorithm in different settings, including a $\mathcal{O}(T^{-2})$ regret bound in the case where the covariates form a basis of the feature space, generalizing and improving existing results. Numerical experiments validate our theoretical findings.

==> file_K4d3.csv <==
0,9999.0,0.0032388936651771266,1.929321011398784e-05,1.5315417032655057e-06,3.9999565683801923,-2.4896033099042625,-4.714595505958877,-5.814871173032074
1,19999.0,0.001619446832588563,5.546078429907395e-06,2.631827866048965e-07,4.301008280397,-2.7906333055682437,-5.256013993136239,-6.579742519035952
2,29999.0,0.0010796312217257085,2.6106858354503926e-06,1.36396364473065e-07,4.477106777995652,-2.9667245646239246,-5.583245387135089,-6.8651972052684584
3,39999.0,0.0008097234162942815,1.5102255606112217e-06,9.442647920035462e-08,4.602049133830196,-3.0916633012322245,-5.820958183559143,-7.024906203180131
4,49999.0,0.0006477787330354252,9.8975930296913e-07,6.208062215855466e-08,4.698961318359521,-3.1885733142402812,-6.004470407525573,-7.207043939322786
5,59999.0,0.0005398156108628542,7.008492438141987e-07,3.427603186687087e-08,4.77814401208196,-3.267754560287906,-6.15437539090758,-7.465009462071855
6,69999.0,0.00046269909502530377,5.242670988933276e-07,2.9173776055885747e-08,4.845091835763056,-3.334701349918519,-6.2804473961818,-7.535007355105217
7,79999.0,0.00040486170814714077,4.085678346790629e-07,2.857298781120277e-08,4.903084558276991,-3.392693296896206,-6.3887358270605334,-7.544044344073925
8,89999.0,0.0003598770739085697,3.2707837420268854e-07,2.236708332234525e-08,4.954237683918273,-3.4438458193435872,-6.485348169647326,-7.650390644405663
9,99999.0,0.0003238893665177126,2.668073203450461e-07,1.5367034039617116e-08,4.999995657033466,-3.4896033099042625,-6.57380225893148,-7.813409946717994
10,109999.0,0.00029444487865246604,2.2190329073628576e-07,1.1714720222946294e-08,5.041388737008625,-3.5309959950624874,-6.653836257308265,-7.931268078990322
11,119999.0,0.0002699078054314271,1.8983200825978467e-07,1.2808944144888577e-08,5.0791776269118625,-3.568784555951887,-6.721630557774985,-7.89248666814349
12,129999.0,0.00024914566655208673,1.6286422233119362e-07,1.163891782712985e-08,5.113940011567204,-3.603546662211099,-6.78817431010951,-7.93408739799837
13,139999.0,0.00023134954751265189,1.418946386583718e-07,9.45308764685503e-09,5.1461249335637165,-3.6357313455825,-6.848034013598708,-8.024426315409096
14,149999.0,0.00021592624434514171,1.241979761032005e-07,8.034695054121542e-09,5.176088363749484,-3.665694568959944,-6.905885481247793,-8.09503060164183
15,159999.0,0.00020243085407357038,1.1004327569013633e-07,7.058606475225833e-09,5.2041172683069306,-3.693723292560187,-6.958436490320007,-8.151281029805961
16,169999.0,0.000190523156775125,9.78812952330254e-08,6.671361082800139e-09,5.230446366697337,-3.7200522312825366,-7.009300292397139,-8.175785552823095
17,179999.0,0.00017993853695428478,8.788806046473129e-08,6.375776185436541e-09,5.255270092349482,-3.7448758150075685,-7.056070119539149,-8.19546693677128
18,189999.0,0.00017046808764090135,7.952155295793675e-08,5.1839765756196e-09,5.2787513151863825,-3.7683569108570913,-7.099515147291867,-8.285336969541424
19,199999.0,0.0001619446832588563,7.22125947171739e-08,4.0667791315388524e-09,5.301027824186143,-3.7906333055682437,-7.141387049810662,-8.390749413668349
20,209999.0,0.00015423303167510122,6.569283165329916e-08,3.831611717585153e-09,5.322217226660034,-3.8118226046381816,-7.182482017704508,-8.416618507279829
21,219999.0,0.00014722243932623302,5.998306897571574e-08,2.9415802202577017e-09,5.342420706751893,-3.8320259907264687,-7.221971317750864,-8.531419303407692
22,229999.0,0.00014082146370335332,5.520858011747766e-08,2.212348592002403e-09,5.36172594777661,-3.851331145921855,-7.257993422124016,-8.655146441718454
23,239999.0,0.00013495390271571356,5.0981050769212504e-08,2.070725465078702e-09,5.3802094321474945,-3.8698145516158684,-7.292591217541371,-8.683877475662172
24,249999.0,0.00012955574660708505,4.7046315239360434e-08,1.5755478135581583e-09,5.397938271490636,-3.8875433185763,-7.327474385709189,-8.802568412642707
25,259999.0,0.00012457283327604337,4.3626435924111535e-08,1.458062358443684e-09,5.414971677604214,-3.9045766578750802,-7.360250265393105,-8.836223901704695
26,269999.0,0.00011995902463618987,4.062146984235225e-08,1.3608134870975089e-09,5.4313621556579275,-3.92096707406325,-7.391244366187888,-8.8662013950576
27,279999.0,0.00011567477375632594,3.814104030504562e-08,1.182596070316332e-09,5.447156480287728,-3.9367613412464815,-7.418607465653429,-8.927163568464572
28,289999.0,0.00011168598845438365,3.57210990075546e-08,1.193159849682563e-09,5.462396500329195,-3.9520013078032186,-7.447075187925312,-8.923301369251215
29,299999.0,0.00010796312217257086,3.342436990086401e-08,1.2102460848751034e-09,5.477119807068977,-3.9667245646239246,-7.475936771086386,-8.917126313619846
30,309999.0,0.00010448044081216536,3.144681594108823e-08,1.0173756405525927e-09,5.491360292882072,-3.980965003738535,-7.502423321259088,-8.992518665073291
31,319999.0,0.00010121542703678519,2.9550620376875305e-08,1.0612390919794052e-09,5.505148621147529,-3.9947532882241683,-7.529433397238716,-8.974186760651406
32,329999.0,9.814829288415535e-05,2.796349595577606e-08,1.0090507028938725e-09,5.518512623832009,-4.00811724978215,-7.553408534664828,-8.996087010736543
33,339999.0,9.52615783875625e-05,2.6378975861523556e-08,1.1142861757720748e-09,5.531477639703665,-4.021082226946517,-7.57874206952972,-8.953003257458832
34,349999.0,9.253981900506075e-05,2.4926606270930485e-08,1.0818071106749508e-09,5.5440668035071266,-4.033671354254538,-7.603336846170787,-8.96585016828428
35,359999.0,8.996926847714239e-05,2.365678057867013e-08,9.852299167603316e-10,5.556301294392051,-4.04590581067155,-7.626044358273272,-9.006462409168842
36,369999.0,8.75376666264088e-05,2.2452718338667164e-08,1.041656257592125e-09,5.568200550296539,-4.057805033971257,-7.648731071675564,-8.982275572840742
37,379999.0,8.523404382045068e-05,2.132738768429047e-08,9.133249057882101e-10,5.579782453735091,-4.069386906521073,-7.671062336476314,-9.039374699256825
38,389999.0,8.304855551736217e-05,2.035369675498778e-08,8.321705986162695e-10,5.591063493449477,-4.080667916930762,-7.691356700223279,-9.079787632311733
39,399999.0,8.097234162942815e-05,1.9436302167863795e-08,8.210189942400164e-10,5.6020589055904,-4.0916633012322245,-7.711386357766278,-9.0856467953797
40,409999.0,7.899740646773477e-05,1.854859132012487e-08,7.146595336923832e-10,5.61278279746361,-4.1023871666239975,-7.731689067457396,-9.145900808344681
41,419999.0,7.711651583755061e-05,1.77252191600054e-08,6.719995853841313e-10,5.623248256362189,-4.112852600302163,-7.751408386362522,-9.172630994900699
42,429999.0,7.532310849249129e-05,1.693018052270276e-08,6.041405136678361e-10,5.633467445591245,-4.123071765483849,-7.771338411082105,-9.218862039502426
43,439999.0,7.361121966311651e-05,1.6232754085504295e-08,5.965363965656796e-10,5.643451689452152,-4.13305598639045,-7.78960779054553,-9.22436305351013
44,449999.0,7.19754147817139e-05,1.552307161637596e-08,6.351722358017078e-10,5.653211548675423,-4.142815823679606,-7.809022338873375,-9.197108493738455
45,459999.0,7.041073185167666e-05,1.4860502165543469e-08,6.28141887618755e-10,5.662756887562109,-4.152361141585836,-7.827966514664294,-9.201942244718646
46,469999.0,6.89126311739814e-05,1.4260019859433701e-08,6.513461606178069e-10,5.672096933903922,-4.16170116783998,-7.845879869656912,-9.186188142475071
47,479999.0,6.747695135785678e-05,1.3688824980378098e-08,6.081941362416198e-10,5.6812403325944745,-4.17084454727985,-7.863633829180767,-9.215957771318134
48,489999.0,6.609987071790052e-05,1.3126090113835339e-08,5.949378455448506e-10,5.69019519371234,-4.179799389932776,-7.881864618530483,-9.225528403593929
49,499999.0,6.477787330354253e-05,1.263679531157449e-08,5.669807900320024e-10,5.698969135746187,-4.188573314240281,-7.898363049072768,-9.246431655259526
50,509999.0,6.350771892504168e-05,1.215262289466774e-08,6.027409325300029e-10,5.7075693245392936,-4.197173486002199,-7.915329978382926,-9.219869314308959
51,519999.0,6.228641663802168e-05,1.1731755181732588e-08,5.829760200092276e-10,5.7160025084523,-4.2056066535390615,-7.930637008454184,-9.234349309034908
52,529999.0,6.111120122975709e-05,1.1281549307444217e-08,5.165977940427757e-10,5.724275050176465,-4.213879179505051,-7.947631254123095,-9.286847452667338
53,539999.0,5.997951231809493e-05,1.0868000022052356e-08,4.624099912540645e-10,5.732392955573183,-4.221997069727231,-7.963850369372916,-9.334972790721547
54,549999.0,5.888897573049318e-05,1.0497820002098282e-08,4.4843683314984597e-10,5.740361899867195,-4.229965999398506,-7.978900878011548,-9.348298723069117
55,559999.0,5.783738687816297e-05,1.0180289239981759e-08,4.4150093892055766e-10,5.7481872514796475,-4.237791336910463,-7.992239882751369,-9.355068368490526
56,569999.0,5.682269588030046e-05,9.843634026064186e-09,4.535497105109202e-10,5.75587409375168,-4.2454781655767535,-8.00684454119185,-9.343375105919366
57,579999.0,5.5842994227191825e-05,9.530653928465629e-09,4.690390224322159e-10,5.763427244778702,-4.2530313034672,-8.020877300014247,-9.328791023975777
58,589999.0,5.489650279961232e-05,9.223477821762986e-09,4.404276303664363e-10,5.7708512755491785,-4.260455321546407,-8.035105292177606,-9.356125443244188
59,599999.0,5.398156108628543e-05,8.924734895057245e-09,4.2279934458220106e-10,5.778150526558904,-4.267754560287906,-8.049404675532156,-9.373865694601495
60,609999.0,5.3096617461920096e-05,8.663185635559106e-09,4.188013201419363e-10,5.7853291230520165,-4.274933144915029,-8.062322379398157,-9.37799195801169
61,619999.0,5.224022040608268e-05,8.405442911934432e-09,4.444584238892874e-10,5.792390989022718,-4.281994999402516,-8.075439397139311,-9.352168858135741
62,629999.0,5.141101055836709e-05,8.151314421792942e-09,4.412620444179619e-10,5.7993398600967145,-4.288943859357844,-8.088772354437467,-9.355303427206684
63,639999.0,5.0607713518392596e-05,7.903933089303049e-09,3.9993447095818156e-10,5.806179295398229,-4.29578328388815,-8.102156744922132,-9.398011161753603
64,649999.0,4.9829133310417305e-05,7.667725452847217e-09,3.8894905845068046e-10,5.812912688496985,-4.302516666547118,-8.115333445669833,-9.41010727549305
65,659999.0,4.9074146442077673e-05,7.446920622594376e-09,3.6311390829433294e-10,5.819543277519428,-4.309147245446131,-8.128023275316423,-9.439957116055988
66,669999.0,4.8341696495180984e-05,7.2308118393625276e-09,3.4970291935658425e-10,5.826074154499623,-4.315678112605089,-8.140812939557227,-9.456300742139817
67,679999.0,4.763078919378125e-05,7.036271175459665e-09,3.2665305370544256e-10,5.832508274037411,-4.322112222610499,-8.152657431332779,-9.48591327746736
68,689999.0,4.694048790111776e-05,6.8673658363335e-09,3.2020737519464993e-10,5.838848461324506,-4.328452400641518,-8.16320981637907,-9.494568669389073
69,699999.0,4.626990950253038e-05,6.671506047637115e-09,3.01949006536518e-10,5.845097419593126,-4.334701349918519,-8.175776115956468,-9.520066394955872
70,709999.0,4.5618220636297545e-05,6.484080725783086e-09,2.874613655483782e-10,5.851257737036276,-4.3408616586233375,-8.188151586892014,-9.54142051569303
71,719999.0,4.4984634238571196e-05,6.325009989509675e-09,2.9815541938366457e-10,5.857331893244069,-4.346935806335531,-8.198938784241394,-9.52555729234866
72,729999.0,4.4368406372289395e-05,6.167192665221397e-09,2.925243378608259e-10,5.863322265196101,-4.352926170024718,-8.20991248385268,-9.533837995021305
73,739999.0,4.37688333132044e-05,6.015683149602219e-09,3.1089844620079373e-10,5.869231132846145,-4.358835029635238,-8.220715046419604,-9.507381448455707
74,749999.0,4.318524886902836e-05,5.88101398779149e-09,3.0660854543707124e-10,5.875060684332005,-4.364664573295962,-8.230547787642099,-9.513415745161854
75,759999.0,4.261702191022534e-05,5.732581062341454e-09,2.87647883428512e-10,5.880813020840308,-4.370416902185053,-8.24164979535447,-9.541138817253637
76,769999.0,4.206355409320942e-05,5.5902334021050645e-09,2.7621721632935075e-10,5.886490161153308,-4.376094035076744,-8.252570059174369,-9.558749255794261
77,779999.0,4.1524277758681084e-05,5.450729475833645e-09,2.9776229343411903e-10,5.8920940459023265,-4.381697912594743,-8.26354537182813,-9.526130299163782
78,789999.0,4.0998653989583865e-05,5.322631469562697e-09,2.9057175967976167e-10,5.897626541550243,-4.387230401194704,-8.273873602637321,-9.536746596545978
79,799999.0,4.0486170814714077e-05,5.193488150434163e-09,2.8446607869617167e-10,5.903089444123502,-4.392693296896206,-8.284540854936948,-9.545969513850244
80,809999.0,3.998634154539661e-05,5.0763025723950415e-09,2.6766878106999556e-10,5.908484482712292,-4.3980883287829124,-8.294452499736265,-9.572402278793144
81,819999.0,3.9498703233867386e-05,4.967471210360668e-09,2.943332542271323e-10,5.913813322755977,-4.403417162287979,-8.30386464122222,-9.531160667864828
82,829999.0,3.902281524309792e-05,4.848292549310774e-09,2.936997255386384e-10,5.919077569129395,-4.408681402280336,-8.31441118242303,-9.532096459323677
83,839999.0,3.8558257918775305e-05,4.740182877224129e-09,2.7902030507354246e-10,5.924278769044333,-4.413882595966144,-8.32420490283283,-9.554364190774727
84,849999.0,3.810463135502501e-05,4.636321545047292e-09,2.7691638263308786e-10,5.929418414779308,-4.419022235618555,-8.333826451828983,-9.557651350225234
85,859999.0,3.7661554246245644e-05,4.534672755525146e-09,3.00298882748636e-10,5.9344979462496905,-4.42410176114783,-8.343454048316698,-9.522446283575261
86,869999.0,3.722866281812789e-05,4.428374194784982e-09,2.9014319592626616e-10,5.939518753429272,-4.429122562522881,-8.353755688637024,-9.537387609508636
87,879999.0,3.6805609831558255e-05,4.337362108367459e-09,3.074116828135536e-10,5.944482178633431,-4.434085982054431,-8.36277431889318,-9.512279631679974
88,889999.0,3.639206365367558e-05,4.25010922287543e-09,2.947943493898349e-10,5.949389518673311,-4.438993316549175,-8.371599908942022,-9.530480845278161
89,899999.0,3.598770739085695e-05,4.158799207340156e-09,2.8428146541908644e-10,5.9542420268896326,-4.443845819343587,-8.381032047475722,-9.546251454515025
90,909999.0,3.559223807886951e-05,4.0730103479651434e-09,2.982138189809428e-10,5.959040915074148,-4.448644702225356,-8.390084486536038,-9.525472235570769
91,919999.0,3.520536592583833e-05,3.984330132807287e-09,2.890444056940166e-10,5.96378735528608,-4.453391137249818,-8.399644684074525,-9.539035431754115
92,929999.0,3.482681360405511e-05,3.905143544044149e-09,3.018748315536846e-10,5.96848248157037,-4.458086258458198,-8.408362997832642,-9.520173094240896
93,939999.0,3.44563155869907e-05,3.825700370533318e-09,3.0536062956622616e-10,5.973127391584047,-4.462731163503961,-8.417289046990287,-9.515186957667105
94,949999.0,3.409361752818027e-05,3.746540582271807e-09,3.036444604003559e-10,5.977723148136521,-4.4673269151931105,-8.426369558792224,-9.517634637609103
95,959999.0,3.373847567892839e-05,3.6687678311222525e-09,3.0113308792454727e-10,5.982270780649247,-4.471874542943831,-8.435479770624207,-9.521241522422974
96,969999.0,3.339065634203223e-05,3.5997115685157443e-09,2.9988789244787036e-10,5.986771286539744,-4.476375044170507,-8.44373229623837,-9.52304106791578
97,979999.0,3.304993535895026e-05,3.5274332300762505e-09,2.826101009023021e-10,5.9912256325346345,-4.480829385596757,-8.452541198150195,-9.548812319884005
98,989999.0,3.271609762805178e-05,3.4669837129292403e-09,2.6770975057019464e-10,5.995634755916034,-4.485238504501813,-8.460048198551728,-9.572335810577307
99,999999.0,3.238893665177126e-05,3.4063947717373343e-09,2.674486267927002e-10,5.999999565705301,-4.489603309904262,-8.467705022476727,-9.572759627635795


==> file_bandit_largeK.csv <==
0,99.0,0.16892287479894197,5.611517929707162,4.673567138092365,31.548018879659054,30.812630767673483,164.05645057514153
1,199.0,0.007471598655481489,2.019625535123493,2.236035218732082,15.036513269875755,15.406315383836741,82.02822528757076
2,299.0,0.004657826679878759,0.07653657381024888,1.4955792954164953,5.752610066769146,10.270876922557825,54.685483525047175
3,399.0,0.002586073976091748,0.04388418735566457,0.2641224104402668,2.9258627204708083,4.442008064072485,41.01411264378538
4,499.0,0.0017305411954785706,0.026240582552390073,0.18509433031312592,2.0800865607016625,3.1638217923065213,32.8112901150283
5,599.0,0.0013696990915824288,0.01676543390583592,0.13626112617174405,1.5426149049189206,2.1059023841759625,27.342741762523588
6,699.0,0.0011243973338599018,0.01266830435499052,0.07829840836528135,0.8504251537783544,1.3449445838814722,16.329987230439617
7,799.0,0.0009496586805635513,0.008959016007239473,0.05380384236427149,0.7894247792440368,1.126673090767157,11.792821460446968
8,899.0,0.0007352253603323996,0.005625108730562396,0.03769619685415663,0.4425663962964836,0.8628667177685602,9.70865450966584
9,999.0,0.000682453347164704,0.005339572514106179,0.030211436740784563,0.39228111918970043,0.7715279135819321,7.981864125169584
10,1099.0,0.0006155134881371075,0.004672778958616656,0.02539379349318353,0.3113563819710213,0.5784153714990943,6.686677427131092
11,1199.0,0.0005523016204801168,0.0037371895175142647,0.021073272407887107,0.24266019622632307,0.4892407470103741,6.15601053979267
12,1299.0,0.00041932951170783883,0.002955283122644111,0.017650303478753255,0.22282187145491741,0.42141784632456236,4.86448220334709
13,1399.0,0.000319398746881,0.002737540754533696,0.014068699482095623,0.20296238184238527,0.36447690898059903,4.3079695118345995
14,1499.0,0.0003066820085826187,0.002338254088936472,0.013592314461060129,0.1849377513215682,0.3452007185256267,3.8264250108034923
15,1599.0,0.0002970521066541128,0.0018502002667468709,0.00993983241916574,0.182115662658583,0.22972504442389172,3.7593102100808458
16,1699.0,0.0002675975169415072,0.0014130663005080812,0.009265718192222586,0.1619472470533605,0.2048977652363817,3.470227151356992
17,1799.0,0.00023528648053011691,0.0012332084519458182,0.008490987738557424,0.14804303662995513,0.16167721471552868,3.323915066449208
18,1899.0,0.00017901911966604808,0.0010151930048472775,0.007072851190167355,0.13605780799266842,0.14183464153433434,2.859525539715515
19,1999.0,0.00018896724298049505,0.000873546470937403,0.006161639626252861,0.1327791770529858,0.12124398248964792,2.242667328691134
20,2099.0,0.00018585150362891248,0.0008637270356279444,0.005591698168831834,0.12331468809842831,0.10623810511100788,2.13917589999474
21,2199.0,0.00018287200294427042,0.0007520360778304017,0.00523455722079554,0.12349926171627423,0.10575374161952429,1.978636775356975
22,2299.0,0.00016975052719588046,0.0007039799168230462,0.004940918588377086,0.10166772397229629,0.08645552192648125,1.9311560605728555
23,2399.0,0.000148918997507246,0.0006791947609384544,0.004817228890881431,0.08487752929746299,0.07794968776440214,1.802907538384493
24,2499.0,0.00012438235167394618,0.0006262867708770603,0.0045589996140310935,0.08194291841338745,0.07253868034225963,1.5605382083730888
25,2599.0,9.580677988895354e-05,0.000664782156394983,0.004177079898938156,0.07979785854248996,0.06690080512504941,1.3152387322591867
26,2699.0,9.134110351886882e-05,0.0006719166445201356,0.003937996169205575,0.04353816074737349,0.06242388865709122,1.2877414496131412
27,2799.0,7.942834699668315e-05,0.0006374118661590841,0.003321143846497806,0.03839973452972334,0.055245081221136395,1.2260827978072253
28,2899.0,7.19611631960863e-05,0.0006581510446882488,0.0030419256551982667,0.03617023380932268,0.05685624071344838,1.0537756125344444
29,2999.0,6.369508780341056e-05,0.0005924792950111798,0.00305523308443012,0.03417177787624374,0.053656734984803243,0.9913547646049885
30,3099.0,6.580275289491215e-05,0.000594867796920806,0.002846481149427982,0.03319431976109133,0.05247521286985476,0.9619960050341376
31,3199.0,6.010405706560288e-05,0.0005624580957808897,0.002817069569488758,0.03029688502634838,0.047181395447826034,0.9363763223657623
32,3299.0,6.112053623887521e-05,0.0005047573575826525,0.0025936917188929356,0.027759262239673177,0.04289238865530839,0.8714846901928416
33,3399.0,5.103835289609985e-05,0.0005350768079931401,0.0023941158055548937,0.024575818162679102,0.04035857979861065,0.7862339048787407
34,3499.0,4.933115397360207e-05,0.00051928447291368,0.002299027949114111,0.02396699652343,0.03858734776710904,0.7644472192668404
35,3599.0,4.081715340184996e-05,0.0005102702833044334,0.0022760606479320655,0.022512503847541037,0.035617322511914,0.7738516514369292
36,3699.0,3.860748169851047e-05,0.0004853216017748537,0.0022007047123271764,0.021588746347916594,0.03288623131805727,0.7659360243827121
37,3799.0,4.007174241603175e-05,0.00047089633488598775,0.002009698340930751,0.01991329836681081,0.0316223152623755,0.7402260734935998
38,3899.0,3.483505980827103e-05,0.00048587710721644434,0.0017674360809136387,0.018903330626523978,0.03004947885044255,0.5887268540933613
39,3999.0,3.139576688366887e-05,0.0004320586646337314,0.0017403364810004707,0.018258524557499694,0.0291297886137268,0.40140107225317223
40,4099.0,3.095516521718864e-05,0.0004228733394882056,0.0016039625932719643,0.017414361887429102,0.027307496835678197,0.3660332435450743
41,4199.0,2.987063764831044e-05,0.0004229074062709337,0.0014730654775253111,0.016899735694233975,0.026653724102303933,0.3527406000685834
42,4299.0,2.8330536729487266e-05,0.00042232649851496146,0.0013127179747523716,0.016297613571493397,0.02412633379405597,0.3303742485732914
43,4399.0,2.6419630451614273e-05,0.0003793262214976482,0.001318250774998142,0.015492470281836201,0.0241045043123278,0.3122606503566476
44,4499.0,2.7034030852061502e-05,0.00036985291687816985,0.0012484929566611107,0.015542583676353416,0.021510523754530404,0.28625854450361743
45,4599.0,2.4172090342544177e-05,0.0003525785679437769,0.0011695506029052078,0.01427583757221799,0.020150573234719804,0.2669325486771245
46,4699.0,2.2931149355679786e-05,0.00034426041263649343,0.0010499854663384618,0.013994913638736653,0.020339465908503513,0.25372262213418867
47,4799.0,2.204195089190499e-05,0.00032445171846097004,0.0010223844632983499,0.013245438713487564,0.019637547817542345,0.2539034152427426
48,4899.0,2.22668660679326e-05,0.00032911823892356473,0.0009866200232390894,0.011313404705106667,0.01912999633401169,0.24977112683674108
49,4999.0,2.0113841619789907e-05,0.0003119860867576152,0.0009581070803303948,0.010931299341545131,0.018473776593941338,0.23880321172177688
50,5099.0,2.1406758373106644e-05,0.0003173382565992329,0.0009064774244496773,0.010960643771623277,0.01741152571021513,0.22782050873629345
51,5199.0,2.1509065419013373e-05,0.00030172780658831627,0.0008623481263409319,0.010593000803026756,0.016749850217592826,0.2182150126534251
52,5299.0,2.064440918120534e-05,0.0002826435738522796,0.0008921455100628176,0.010455897778377002,0.016036600240019034,0.21368618331813138
53,5399.0,2.357217592299556e-05,0.0002891820605615547,0.0008924456870067118,0.01030973973735024,0.014933530970250372,0.19751114638947223
54,5499.0,2.126160401420829e-05,0.00025960214524942127,0.0008234391213188067,0.009920533577221965,0.014971888705494596,0.19171376507405333
55,5599.0,2.054660147803496e-05,0.00025339199796747813,0.0008390785027246143,0.009737826053316153,0.014292356287388083,0.18379047427160936
56,5699.0,1.8714368974818985e-05,0.00024064084671217753,0.0007876336803146478,0.009304723103076284,0.013912845872919188,0.17745860852270448
57,5799.0,1.6849024469273166e-05,0.00021677743788579376,0.0007866683719323087,0.008994602372580651,0.013084553805855789,0.167315061379495
58,5899.0,1.6962222152759148e-05,0.0002013885848091146,0.0007814401847030897,0.008695840216407754,0.012934799126627686,0.15937127447829624
59,5999.0,1.6428445418592102e-05,0.00018367223499400157,0.0007413353560077515,0.00856849859964474,0.012856645896685226,0.15688770148739492
60,6099.0,1.544345095579741e-05,0.00017933084774524044,0.000727460569284392,0.008145193912281782,0.012621845529606842,0.14768263580853022
61,6199.0,1.6566466209048485e-05,0.0001764876275067532,0.0006681097066188468,0.008427486298624368,0.011907090959960934,0.14526734285163853
62,6299.0,1.469431370015641e-05,0.00018754712907193918,0.0006896903674588432,0.008251806535918357,0.011826143401824751,0.13719249969987501
63,6399.0,1.4954563523706757e-05,0.00018228556418035483,0.0006378883477988021,0.008008146681606062,0.011687317801108321,0.13876172712167012
64,6499.0,1.4672391617636763e-05,0.00018326813674848785,0.0006145172980680328,0.007847384010862305,0.011093649995099023,0.1329363414420186
65,6599.0,1.4210225987789279e-05,0.0001716744678220509,0.0005817121135477573,0.007406344679344497,0.010698009491846813,0.13140763960545007
66,6699.0,1.3789579681904493e-05,0.00017512022219962065,0.0005706629202134605,0.0072606673718104515,0.010667096218166527,0.12623002579045797
67,6799.0,1.2841206407247322e-05,0.00016927212755799928,0.0005283614652651369,0.007441830019039604,0.010706132198501361,0.12038826270884388
68,6899.0,1.1843884395672244e-05,0.00016191608257916842,0.0004977497270658252,0.007275729101041535,0.009926636071783049,0.11393347962007579
69,6999.0,1.1973659256358607e-05,0.0001571756240464628,0.0004767439049286337,0.006910772333281893,0.009743957428783201,0.10811357094563039
70,7099.0,1.1334806616516055e-05,0.0001522062924568246,0.00047041432963050117,0.006849544953554239,0.009361381558072424,0.104168693818614
71,7199.0,1.1408622247184122e-05,0.0001394002622669329,0.0004987407798069757,0.0068599352332107495,0.008807247121687864,0.10346393391714177
72,7299.0,1.1299938936473047e-05,0.00014024134975214783,0.0004738291189905208,0.006720042096193701,0.008475203075615964,0.10051357585348104
73,7399.0,1.1075019550892592e-05,0.00011649552602205349,0.0004789209587286643,0.006649191405800374,0.00805287890839231,0.09761267174411851
74,7499.0,1.2375756109854938e-05,0.00011174573651383708,0.00045107730493278614,0.006432784448492157,0.0075121667598584034,0.09818233695538699
75,7599.0,1.1838407406425852e-05,9.605694328645072e-05,0.0003936175473823744,0.006314822505394761,0.0073269684924939975,0.09332081276913584
76,7699.0,1.2178263607439538e-05,9.555644915467305e-05,0.00035966679632343235,0.006168065923224608,0.007169543260039231,0.09265007656458953
77,7799.0,1.1870770580698261e-05,9.956246147504084e-05,0.0003698812421725391,0.006214368651297726,0.006794880687537308,0.09116966363691859
78,7899.0,1.178755057989686e-05,9.782774279519975e-05,0.00036238547603171617,0.006084692344053622,0.006441800485414835,0.0901271046291144
79,7999.0,1.2052417008432079e-05,9.339140265000416e-05,0.00034229398726219146,0.00596952384332831,0.006454568304642638,0.08633724079860094
80,8099.0,1.1566839302339324e-05,8.83652120933683e-05,0.000327211903101976,0.005752520736717726,0.006218492660909754,0.08457912555109577
81,8199.0,1.1318343905082398e-05,8.835162850478102e-05,0.0003226851850616219,0.005420388292240785,0.0059787731089051555,0.08124681426599523
82,8299.0,1.0521323368975719e-05,8.042020922717034e-05,0.00031576381810196247,0.005378919759011354,0.005997347025104756,0.0798450222717572
83,8399.0,1.0158345846797654e-05,8.084275498301818e-05,0.0003147626558116697,0.005171891193639218,0.005565257644540189,0.07773504958074658
84,8499.0,1.0506304074180592e-05,8.439145194302777e-05,0.0003146623908812744,0.005171641674728574,0.0055110294948799154,0.07625538332229158
85,8599.0,9.916241208772722e-06,8.075209615984735e-05,0.0003090427509796119,0.0051018755004824294,0.005387410450953108,0.07453214601671417
86,8699.0,9.310075023256925e-06,8.19030069855083e-05,0.00029718385714570344,0.004862866886796269,0.0052201447722045975,0.07307305597504883
87,8799.0,9.734393631674379e-06,8.0241157218446e-05,0.0003043179302478401,0.004459916008399715,0.005162621146907649,0.07032785272134727
88,8899.0,8.446987540275166e-06,7.828711877962598e-05,0.0002927092783458485,0.004289872891587665,0.005086588448037184,0.06982606699057274
89,8999.0,8.646460639760017e-06,7.502072770377195e-05,0.0002849033427776611,0.00405118024985011,0.004934898814907385,0.06915409141730262
90,9099.0,8.050299014652346e-06,7.081855942828175e-05,0.00027695106534771546,0.003996272115377231,0.004954762081352815,0.06829246975249485
91,9199.0,8.252308786168191e-06,6.653015553599133e-05,0.00026164001260002107,0.003941367147007509,0.004852800328696061,0.06734877231373797
92,9299.0,8.049874467227353e-06,6.566510711925044e-05,0.00024038407497534164,0.0038627522624720503,0.00467889638620352,0.06657021198690967
93,9399.0,8.114717365740922e-06,6.602919987921489e-05,0.00023761519279717294,0.003791709031755334,0.0044250542585668,0.06383264077703583
94,9499.0,7.5382757648984056e-06,6.584667814218496e-05,0.00021961704941934426,0.003798717681596638,0.004391225558361134,0.06244703874178666
95,9599.0,6.800553568366008e-06,6.0644323737539994e-05,0.00021556087579995462,0.003668399204530696,0.004257653480387387,0.062076052435778926
96,9699.0,7.3209382887041525e-06,5.961145710810708e-05,0.00021615198297233093,0.0035387502177123644,0.00414149304965535,0.058596870657732815
97,9799.0,7.17451129852419e-06,6.010857992658677e-05,0.00021174321443928612,0.003351014369868658,0.003992745646674696,0.0574340100672881
98,9899.0,7.236015899524338e-06,5.974303027005597e-05,0.00020938242486808387,0.003189962663278164,0.0038665798130825824,0.05531841183511036
99,9999.0,6.662620611568952e-06,5.938741555789236e-05,0.00022089242448454968,0.003119703290437833,0.003747095322275055,0.054811071794042356


==> file_bandit_log_largeK.csv <==
0,1.99563519459755,-0.772311536182169,0.7490803548971978,0.669648485924552,1.4989720920541174,1.4887287797550495,2.2149933111872473
1,2.298853076409707,-2.12658646472109,0.3052708530578717,0.3494786396350242,1.1771471418934785,1.1876987840910682,1.913963315523266
2,2.4756711883244296,-2.3318166758212384,-1.116130983039234,0.17480944421378997,0.7598649369335846,1.0116075250353869,1.737872056467585
3,2.6009728956867484,-2.5873590560415014,-1.3576919394679998,-0.578194747912241,0.4662539454596121,0.647579342636364,1.612933319859285
4,2.6981005456233897,-2.761818057880357,-1.5810265276622286,-0.7326068840641414,0.3180814080651062,0.5002120131323513,1.5160233068512285
5,2.7774268223893115,-2.8633748322735793,-1.7755852021235214,-0.8656280260222413,0.1882575232489652,0.323438236271944,1.4368420608036037
6,2.8444771757456815,-2.949080192850532,-1.897281511284882,-1.106247066105545,-0.07036390278205489,0.1287043903530765,1.2129858451315378
7,2.902546779313991,-3.0224324576406962,-2.047739687446509,-1.2691867083853954,-0.10268924566275707,0.051797921839152224,1.07161772350968
8,2.9537596917332287,-3.133579521123487,-2.249869078438488,-1.4237024632841169,-0.35402156478075864,-0.06405628216185844,0.9871590466416282
9,2.9995654882259823,-3.1659270318497654,-2.2724935111730042,-1.5198286208453013,-0.4064025943151648,-0.11264835670996702,0.9021043305400446
10,3.0409976924234905,-3.2107624256581997,-2.330424762378971,-1.5952724164916228,-0.5067422279788996,-0.2377601741012682,0.8252103728490683
11,3.0788191830988487,-3.257823682533085,-2.4274548779802516,-1.67626801881354,-0.61500145554674,-0.3104773793855186,0.7892993547217996
12,3.1136091510730277,-3.377444571603482,-2.5294009064199514,-1.7532478229665365,-0.652042182501951,-0.37528707671043904,0.6870366188701293
13,3.1458177144918276,-3.4956667920915074,-2.562639406640465,-1.8517460471177947,-0.6925844491419869,-0.43832998070668283,0.634272621067715
14,3.1758016328482794,-3.513311701038957,-2.6311082975252544,-1.8667065865284014,-0.7329744273094393,-0.4619283089840875,0.5827932065682893
15,3.2038484637462346,-3.5271673633175507,-2.7327812607668203,-2.0026209375388135,-0.7396527015764255,-0.6387916558184901,0.5751081642260989
16,3.230193378869046,-3.572517920738313,-2.8498374607492503,-2.03312091257489,-0.7906264301774004,-0.6884627783035415,0.5403579034226123
17,3.2550311633455515,-3.628403026499501,-2.9089635074446765,-2.071041786263287,-0.8296120153216732,-0.7913511812103168,0.5216499180471829
18,3.2785249647370174,-3.7471005828635455,-2.993451383394335,-2.1504054791957987,-0.8662765301736062,-0.8482176845985446,0.45629397978039515
19,3.3008127941181167,-3.7236134732118438,-3.058713986462561,-2.210303705711798,-0.8768700273780179,-0.9163398068402744,0.350764856271827
20,3.3220124385824006,-3.730833920900793,-3.063623486283616,-2.2524562791702043,-0.9089851912049107,-0.9737196840902532,0.330246497173773
21,3.3422252293607904,-3.737852778380952,-3.123761324266307,-2.2811200484069025,-0.9083356386270406,-0.9757042581281785,0.2963660767044859
22,3.361538971269279,-3.770188868252726,-3.1524397302575187,-2.306192301931243,-0.9928168988520933,-1.0632072630538665,0.28581737140083086
23,3.380030247967831,-3.827049896026951,-3.168005672740981,-2.3172027176703938,-1.0712072708137759,-1.1081856200834626,0.2559734546208664
24,3.39776625612645,-3.905241236320027,-3.203226761850939,-2.341130444565788,-1.0864885726228135,-1.139430349572897,0.19327440644092378
25,3.4148062795010126,-4.018603756431127,-3.17732064608796,-2.3791272174961713,-1.098008763231461,-1.1745686556363297,0.11900458985439329
26,3.431202884556517,-4.039333745857325,-3.1726846005627203,-2.404724710669635,-1.361129921508482,-1.2046491807249384,0.10982867491980038
27,3.4470028984661623,-4.100024475568311,-3.1955798558929684,-2.47871231368577,-1.4156717780458752,-1.25770638359062,0.08851979923346862
28,3.4622482153549976,-4.142901825238121,-3.1816744250080142,-2.51685140433026,-1.4416486838905653,-1.2452218588801593,0.022748143502023917
29,3.476976465759527,-4.19589405937788,-3.2273268220596485,-2.5149556517322633,-1.4663324253055396,-1.270375757702552,-0.003770901782132614
30,3.491221576239283,-4.181755937053816,-3.2255795409054975,-2.545691687920066,-1.478936226761944,-1.2800457909920455,-0.016826731491534172
31,3.505014240084107,-4.22109621182861,-3.249909827792659,-2.5502024276780535,-1.518602021181215,-1.3262292184667772,-0.02854957660282034
32,3.518382315545344,-4.213812844148288,-3.2969173418558286,-2.5860816445742207,-1.5565920803460223,-1.3676197674486514,-0.05974023795521625
33,3.5313511645830595,-4.292103349562704,-3.2715838723837734,-2.6208548462031804,-1.609492014996451,-1.3940641248057581,-0.10444823196816265
34,3.5439439424829065,-4.306878725233057,-3.2845946630177374,-2.6384557490124734,-1.6203863871189916,-1.413555070863523,-0.11665249478073082
35,3.5561818466529114,-4.389157286366062,-3.2921997230114806,-2.6428161699081985,-1.6475761999485037,-1.4483387311952551,-0.11134228626454887
36,3.568084331315394,-4.413328525755114,-3.3139703777083533,-2.657438226601652,-1.6657725762850322,-1.4829858927548074,-0.11580750375889336
37,3.57966929355472,-4.397161772984932,-3.327074689775977,-2.6968691260128566,-1.700856799045181,-1.5000063358945326,-0.13063562151736882
38,3.590953235187986,-4.457983439489114,-3.313473562850537,-2.7526562834481503,-1.7234616696212384,-1.522163055586023,-0.23008615389638942
39,3.6019514041335214,-4.5031289042515,-3.364457280969903,-2.759366776019635,-1.7385343200342291,-1.5356626669076947,-0.39642147172642583
40,3.6126779183165016,-4.509266873682352,-3.3737896945602155,-2.79480576430934,-1.7590924347197106,-1.5637181079992697,-0.4364794697079104
41,3.6231458746379395,-4.524755506415396,-3.3737547090965783,-2.831777948407931,-1.7721200875421446,-1.5742421020563404,-0.4525445506217724
42,3.633367445117007,-4.547745197578168,-3.3743516682843415,-2.881828568019371,-1.7878759838542104,-1.6175086678956145,-0.4809938116493947
43,3.643353961976863,-4.578073261435616,-3.4209871349979064,-2.8800019646751878,-1.809879328255381,-1.6179017949685384,-0.5054827401043738
44,3.653115993165567,-4.56808919491196,-3.4319709518462203,-2.903613903366171,-1.8084767858494168,-1.6673490149526966,-0.5432415412445831
45,3.6626634095740376,-4.616685791256483,-3.452744090524057,-2.9319809828440855,-1.8453984020088077,-1.6957125947271117,-0.57359846686814
46,3.672005445022952,-4.6395741770049135,-3.4631129150298445,-2.97881671229453,-1.8540297771789438,-1.6916604553481385,-0.5956408089704415
47,3.681150749932421,-4.656749969525641,-3.488849921255142,-2.9903857589069807,-1.8779336524900885,-1.7069127444411112,-0.5953314574126027
48,3.6901074394563307,-4.652340903090746,-3.482648049506377,-3.0058500748722516,-1.946406676938104,-1.7182851131989794,-0.6024577668434747
49,3.69888313675259,-4.6965049739114795,-3.5058647732223416,-3.0185859504227155,-1.9613282128605034,-1.7334443126675352,-0.6219598365725456
50,3.7074850119674734,-4.6694490929699235,-3.49847756852859,-3.042643007408537,-1.9601639368869872,-1.7591631715308254,-0.6424071826709306
51,3.7159198174335795,-4.667378459542021,-3.5203846643315124,-3.064317375906714,-1.9749809947945485,-1.7759890722070624,-0.661115374333107
52,3.7241939195143297,-4.685197541610491,-3.5487608841547584,-3.0495643058665514,-1.9806386712675856,-1.7948876967436997,-0.6702235578672
53,3.7323133274712426,-4.627600326354204,-3.538828652044097,-3.0494182049648195,-1.9867522980588033,-1.8258374930392964,-0.7044083902712196
54,3.7402837196818792,-4.672403974608491,-3.5856917230190626,-3.0843685036619752,-2.0034649686309773,-1.8247234099018057,-0.7173467036003663
55,3.7481104674949837,-4.687260002566269,-3.596207104107041,-3.0761974054344585,-2.0115379875185755,-1.8448961660129815,-0.7356770015379512
56,3.7557986569738304,-4.72782481217095,-3.6186306529893013,-3.1036757210991093,-2.0312965464015993,-1.8565840259756101,-0.7509029281663416
57,3.7633531087482153,-4.773425238998944,-3.663985920987892,-3.104208310325841,-2.046018030896645,-1.8832410825738652,-0.7764649629253026
58,3.7707783961691477,-4.770517253172254,-3.69596514994383,-3.1071042594203253,-2.0606884488861072,-1.8882403113521185,-0.7975899543313292
59,3.778078861937455,-4.784403530787079,-3.7359564893133728,-3.129985286870155,-2.0670952699103187,-1.8908723174581537,-0.8044110996603762
60,3.785258633357701,-4.811255646772547,-3.7463449984845405,-3.1381905418696157,-2.0890985720023116,-1.8988771391707402,-0.830670565052693
61,3.7923216363515735,-4.780770121006299,-3.7532857350007207,-3.175152218561551,-2.074301944880757,-1.9241943287232017,-0.8378320072670766
62,3.7992716083498728,-4.832850692898294,-3.7268895795418255,-3.161345839530392,-2.083450962638783,-1.9271568591231814,-0.8626696308158157
63,3.8061121101690913,-4.825226258126607,-3.7392477232542647,-3.1952553309627256,-2.0964679806799995,-1.9322851464800712,-0.8577303032754744
64,3.812846536967071,-4.8334990898591075,-3.7369130355134375,-3.211465887635527,-2.1052750947186794,-1.9549255402414805,-0.8763562776711521
65,3.8194781283621224,-4.847399015354061,-3.7652942902119273,-3.2352918923780614,-2.1303960804510282,-1.9706970211115136,-0.8813793855978138
66,3.8260099777911005,-4.860448971286914,-3.7566637003893715,-3.243620345551358,-2.139023458835173,-1.9719537875163264,-0.8988373290530627
67,3.832445041174111,-4.891394173198765,-3.771414547173397,-3.277068864094937,-2.128320254045231,-1.9703673982844394,-0.9194158526900033
68,3.8387861449465945,-4.926505840270129,-3.7907100120959223,-3.302988969439857,-2.138123479497646,-2.0031978998404028,-0.9433486387151295
69,3.845035993513415,-4.9217731050669675,-3.8036148066615847,-3.321714850610813,-2.160473414081822,-2.011264622133709,-0.9661197878517082
70,3.8511971761741606,-4.945585884985757,-3.817567392750814,-3.327519457372676,-2.164338279708274,-2.028660053102631,-0.9822627814651196
71,3.8572721735640414,-4.942766799628547,-3.8557364091578474,-3.302125120008886,-2.163679984583622,-2.0551598176593164,-0.9852110128201651
72,3.8632633636504807,-4.946923903386001,-3.8531239170291443,-3.3243782533888773,-2.172628006397459,-2.0718498868047868,-0.9977752763522456
73,3.869173027321683,-4.955655498437871,-3.933690753275254,-3.3197361567743995,-2.177231165125547,-2.094048831369813,-1.0104938000451573
74,3.8750033536000412,-4.907428257904994,-3.951769037715815,-3.3457490230251103,-2.191601000814587,-2.1242347798896484,-1.0079666349500405
75,3.8807564445102103,-4.926706718316007,-4.017471237548701,-3.404925549058101,-2.199638851919569,-2.1350756760146203,-1.0300214874135012
76,3.8864343196289384,-4.9144146295574584,-4.019739996858362,-3.4440996534773234,-2.209850993267787,-2.1445085104357986,-1.0331542174506962
77,3.8920389203412915,-4.9255210882835865,-4.0019043749018035,-3.4319376925492193,-2.2066029869234325,-2.1678181647150185,-1.040149647491715
78,3.8975721138257304,-4.928576430710779,-4.009537966947635,-3.4408292166400405,-2.2157613758000094,-2.1909927302187815,-1.0451445806010733
79,3.903035696788497,-4.918925850336894,-4.02969310185896,-3.4656007296140547,-2.2240603088140425,-2.190132798971698,-1.0638018348213987
80,3.908431398966006,-4.936785298012895,-4.053718675817459,-3.485170906230913,-2.2401418071094104,-2.2063148738916,-1.0727368092612037
81,3.913760886412323,-4.946217114269706,-4.053785441130369,-3.4912209732192223,-2.265969601443655,-2.223387927499767,-1.0901936589499934
82,3.91902576458736,-4.977929631313709,-4.094634801338961,-3.5006376352488835,-2.2693049343347225,-2.222040820809096,-1.0977521536306045
83,3.9242275812601175,-4.993177005447275,-4.092358894890338,-3.5020167989844415,-2.2863506203924064,-2.2545147251276574,-1.1093831201007
84,3.9293678292400998,-4.9785500339700235,-4.073701541075552,-3.502155161785846,-2.286371573520786,-2.258767264636058,-1.1177294914613236
85,3.93444794894897,-5.003652917728651,-4.0928461954508615,-3.509981438923721,-2.2922701435531976,-2.268619935574626,-1.1276563738750862
86,3.9394693308435302,-5.031046819334961,-4.086700153267171,-3.5269747848944695,-2.3131076183859816,-2.282317452381314,-1.136242729724059
87,3.9444333177002147,-5.011691096082277,-4.095602816653124,-3.516672458492019,-2.350673320084272,-2.2871297439910063,-1.1528726424402318
88,3.949341206770497,-5.073298146422745,-4.106309690089396,-3.533563511011585,-2.3675555757173488,-2.2935733993800307,-1.155982419256352
89,3.9541942518158626,-5.0631616311691365,-4.124818727492683,-3.5453024551431986,-2.392418433248467,-2.3067217476707143,-1.1601821202922962
90,3.958993665030326,-5.09418798820334,-4.149852911787329,-3.5575969599134187,-2.3983449473271445,-2.3049771947077384,-1.1656271810217471
91,3.963740618857884,-5.083424529896664,-4.176981461247415,-3.5822958386253823,-2.4043531077650435,-2.314007577617223,-1.1716703165293945
92,3.9684362477117046,-5.094210892130957,-4.182665342936954,-3.619094306966385,-2.4131031444286846,-2.3298565721188487,-1.1767200600740386
93,3.9730816496013674,-5.090726601979057,-4.180263965337124,-3.624125794595583,-2.421164996954087,-2.3540813997567347,-1.1949571882950738
94,3.9776778876739938,-5.122727979252683,-4.181466129599816,-3.658333947549269,-2.4203629817495,-2.357414254483933,-1.204488151182459
95,3.982225991674675,-5.167455734072935,-4.217209842527493,-3.666430060582067,-2.435523409400304,-2.3708296875852315,-1.2070759086936274
96,3.9867269593312185,-5.135433253983643,-4.224670262396721,-3.6652407759064536,-2.451150090908006,-2.3828430631469875,-1.2321255766844332
97,3.991181757667873,-5.144207676138583,-4.2210635321766565,-3.674190498252477,-2.4748237098128087,-2.3987283551610488,-1.2408308600326767
98,3.9955913242523535,-5.140500487546317,-4.223712753004275,-3.6790597749166847,-2.4962144000861293,-2.412673020783074,-1.2571302967685976
99,3.9999565683801923,-5.176354915981922,-4.226305574089344,-3.6558191780216047,-2.5058867090114214,-2.4263052587579517,-1.2611317055051163


==> file_base.csv <==
0,9999.0,0.002600810099006301,1.3986805110721399e-06,1.790278436809463e-06,3.9999565683801923,-2.5848913571330487,-5.854281476447562,-5.747079419206713,2.1755650673485617e-06,-5.662427923188157
1,19999.0,0.0013003375393786571,4.6415638949584544e-07,4.759200361213571e-07,4.301008280397,-2.8859438996455125,-6.333335666747482,-6.322466011121027,5.274167781875045e-07,-6.277846058542686
2,29999.0,0.0008666666666666667,2.3087188272618345e-07,7.085709913473917e-08,4.477106777995652,-3.0621479067488444,-6.636628955434569,-7.149616631505575,2.3098611006862336e-07,-6.636414134834776
3,39999.0,0.0006500506265469001,1.2665063671477078e-07,1.629690797335809e-08,4.602049133830196,-3.1870528187821336,-6.897392622525495,-7.787894786853127,1.3506508549773407e-07,-6.869456902164898
4,49999.0,0.0005200540025200938,7.894759610464869e-08,7.971982045325838e-09,4.698961318359521,-3.28395155679066,-7.102661089397048,-8.09843368809808,8.369098718024754e-08,-7.077321309374023
5,59999.0,0.00043333333333333337,5.1872233284096056e-08,4.4732334479342245e-09,4.77814401208196,-3.3631779024128257,-7.285065053682138,-8.349378436389367,5.236021186024765e-08,-7.280998604872421
6,69999.0,0.00037144510232944915,4.1284852219813865e-08,2.101963222112327e-08,4.845091835763056,-3.43010536364539,-7.38420926563351,-7.677374887058208,4.4814836068301185e-08,-7.348578187877842
7,79999.0,0.000325021094365249,2.970523687836332e-08,1.4528277761886171e-08,4.903084558276991,-3.4880884517314836,-7.5271669800805645,-7.837785865594652,3.304717945215556e-08,-7.480865601250578
8,89999.0,0.0002888888888888889,2.2866673658637034e-08,1.5917611538977284e-08,4.954237683918273,-3.539269161468507,-7.640797006218143,-7.798122098235433,2.6524538453656364e-08,-7.576352164402084
9,99999.0,0.00026000810009900075,1.677417372732062e-08,1.104875948941455e-08,4.999995657033466,-3.585013122131096,-7.775358863379726,-7.956686480091545,2.3895646227489396e-08,-7.621681220040124
10,109999.0,0.00023637479362509774,1.2726955819628046e-08,9.935311707995332e-09,5.041388737008625,-3.62639883732203,-7.895275463497871,-8.002818502893499,2.0232958635675995e-08,-7.6939406063444915
11,119999.0,0.00021666666666666668,1.0794261366945975e-08,8.860444792079328e-09,5.0791776269118625,-3.664207898076807,-7.966807070350096,-8.05254447609297,1.7359637534492363e-08,-7.760459347040475
12,129999.0,0.0002000047929444701,8.537952751669867e-09,7.41500022404841e-09,5.113940011567204,-3.698959596714049,-8.068646252875459,-8.129888831513146,1.553533808249108e-08,-7.808679291120777
13,139999.0,0.00018572117358418543,7.71712462110671e-09,4.193401428413939e-09,5.1461249335637165,-3.731138580662091,-8.11254448642596,-8.37743356120716,1.37317097241104e-08,-7.862275385740719
14,149999.0,0.00017333333333333328,6.647279884915181e-09,2.287646433758641e-09,5.176088363749484,-3.7611179110848636,-8.177356034793604,-8.640611096895215,1.2168528020088347e-08,-7.914761953521515
15,159999.0,0.00016250316408667,5.728561860011379e-09,2.8398460656881357e-09,5.2041172683069306,-3.789138178488165,-8.241954392806397,-8.54670520031707,1.148023495876701e-08,-7.940049223414372
16,169999.0,0.0001529458478149814,5.421615472965787e-09,1.08237694611572e-09,5.230446366697337,-3.815462308777497,-8.265871287915827,-8.965621466485596,9.602289106779652e-09,-8.017625222383838
17,179999.0,0.00014444444444444444,4.870204617791595e-09,7.607891732894743e-10,5.255270092349482,-3.8402991571324883,-8.312452791863194,-9.118735676425658,7.643691045678321e-09,-8.11669687523669
18,189999.0,0.00013684434904490448,4.726258838033093e-09,9.841143440479995e-10,5.2787513151863825,-3.863773131971703,-8.325482497504485,-9.006954438048293,6.929398870577762e-09,-8.159304439055513
19,199999.0,0.00013000337503937543,4.320980820097117e-09,8.909980794228473e-10,5.301027824186143,-3.8860453727550834,-8.364417661424126,-9.050123232098882,6.00919569719539e-09,-8.221183652397452
20,209999.0,0.0001238095238095238,3.843393213279547e-09,1.3482049131827504e-09,5.322217226660034,-3.9072459467631013,-8.41528518107779,-8.870244094520867,5.329480044523471e-09,-8.27331515960558
21,219999.0,0.00011818349174483476,3.482934110967398e-09,2.055292326124617e-09,5.342420706751893,-3.9274431828864595,-8.458054741308041,-8.687126399289664,4.987480754708891e-09,-8.30211876712271
22,229999.0,0.00011304603027163665,3.0629367522324595e-09,2.4290051336061866e-09,5.36172594777661,-3.946744683751112,-8.513861971015835,-8.614571567329705,4.586436233321311e-09,-8.338524640248437
23,239999.0,0.00010833333333333334,2.9301872570394747e-09,2.311590629950396e-09,5.3802094321474945,-3.965237893740788,-8.53310462466285,-8.63608907461796,4.1251993449431186e-09,-8.384555059885702
24,249999.0,0.00010400129600633603,2.6188944301996594e-09,2.534834806179262e-09,5.397938271490636,-3.982961248731092,-8.581882007991654,-8.596050338146211,3.856238906444683e-09,-8.413836067991056
25,259999.0,0.00010000199705934249,2.3658918895390142e-09,2.937692129025265e-09,5.414971677604214,-3.9999913269680776,-8.626005104530305,-8.531993720346806,3.3764402348326315e-09,-8.47154093316788
26,269999.0,9.629629629629628e-05,2.230590009852939e-09,2.7463322167212318e-09,5.4313621556579275,-4.01639041618817,-8.651580247206613,-8.561246928438706,3.0014305461422296e-09,-8.52267170187538
27,279999.0,9.285817602491803e-05,2.0791784862439155e-09,2.081927541184615e-09,5.447156480287728,-4.032179851254521,-8.682108227232463,-8.681534389624373,2.984231126376575e-09,-8.525167544127381
28,289999.0,8.965677765857565e-05,1.951681516848615e-09,1.5033520989378174e-09,5.462396500329195,-4.047416874105602,-8.709591050788204,-8.822939291723557,2.86507835213537e-09,-8.542863496756016
29,299999.0,8.666666666666664e-05,1.7670821767828107e-09,1.1449946156342258e-09,5.477119807068977,-4.062147906748844,-8.752743253496371,-8.941196555599937,2.542883837704105e-09,-8.59467347851732
30,309999.0,8.387181061726695e-05,1.6550144268743284e-09,8.005824030392264e-10,5.491360292882072,-4.076383981370283,-8.78119821609696,-9.096593960005272,2.5438044688842637e-09,-8.594516274056707
31,319999.0,8.125131836898811e-05,1.5528133596367654e-09,5.865519296351443e-10,5.505148621147529,-4.090169583509316,-8.80888074114908,-9.231693532132217,2.3332668202357345e-09,-8.632035594712397
32,329999.0,7.878787878787879e-05,1.5005276991397645e-09,7.082743624735842e-10,5.518512623832009,-4.10354059190707,-8.823755983263107,-9.149798478147627,2.1356833364724202e-09,-8.670463140884006
33,339999.0,7.64712889298544e-05,1.3991153166958618e-09,6.503312315444057e-10,5.531477639703665,-4.116501589680224,-8.85414648898155,-9.18686538890814,2.1353990082080263e-09,-8.670520963321737
34,349999.0,7.428681633387757e-05,1.3191801348427148e-09,5.992769320324262e-10,5.5440668035071266,-4.12908825355407,-8.879695897230995,-9.222372439279722,1.98634763550434e-09,-8.701944742261018
35,359999.0,7.222222222222222e-05,1.2716623106356656e-09,6.590544005371027e-10,5.556301294392051,-4.1413291527964695,-8.895628200085486,-9.18107873581878,1.948741414797058e-09,-8.710245785088272
36,369999.0,7.02708619449786e-05,1.2423064639916785e-09,6.830139958951751e-10,5.568200550296539,-4.153224719358013,-8.905771255043103,-9.16557039693667,1.8177376077795648e-09,-8.740468807427488
37,379999.0,6.842198754036666e-05,1.2262645608649078e-09,7.105834207187575e-10,5.579782453735091,-4.164804314464362,-8.911415822698041,-9.148384929656086,1.6653359460481933e-09,-8.778498143660425
38,389999.0,6.666666666666667e-05,1.1771602483351346e-09,7.516832930599439e-10,5.591063493449477,-4.176091259055681,-8.92916441206698,-9.123965102291498,1.6831033256983387e-09,-8.773889221871354
39,399999.0,6.50005062515469e-05,1.19049256780288e-09,6.134077346542019e-10,5.6020589055904,-4.187083260874112,-8.924273311533586,-9.212250752161063,1.6729978365875344e-09,-8.776504620638743
40,409999.0,6.341543724430875e-05,1.1442191975031112e-09,5.09901619461699e-10,5.61278279746361,-4.19780500877542,-8.941490769994816,-9.292513608699005,1.5401499391388298e-09,-8.812436996974712
41,419999.0,6.19047619047619e-05,1.0987555036005934e-09,4.676758589043043e-10,5.623248256362189,-4.208275942427083,-8.959098936557641,-9.330055047485638,1.480967751743715e-09,-8.829454398191984
42,429999.0,6.046555435494991e-05,1.0157368105886007e-09,4.1935372395093817e-10,5.633467445591245,-4.218491961112741,-8.99321880830825,-9.377419496001327,1.4549003692734761e-09,-8.837166745891988
43,439999.0,5.9091606408656546e-05,9.316577547047876e-10,5.560761013559834e-10,5.643451689452152,-4.228474203539842,-9.030743596809613,-9.254865769322038,1.4659441004085012e-09,-8.833882589958867
44,449999.0,5.777777777777779e-05,8.939456597785927e-10,5.535268735317074e-10,5.653211548675423,-4.238239165804526,-9.048688879834467,-9.256861289431667,1.4037409343168757e-09,-8.852713035495485
45,459999.0,5.652212192918345e-05,8.352078910088311e-10,4.7372485977807e-10,5.662756887562109,-4.247781542420841,-9.078205411126532,-9.32447382409377,1.3646212042613617e-09,-8.864987884688711
46,469999.0,5.531976007546493e-05,8.032159658620093e-10,3.453624623079004e-10,5.672096933903922,-4.257119712115287,-9.095167667458947,-9.461724867980113,1.2144619558994198e-09,-8.915616085306555
47,479999.0,5.416666666666667e-05,7.980118873319978e-10,3.910471688920326e-10,5.6812403325944745,-4.266267889404769,-9.097990639270524,-9.40777085397499,1.1415641125748708e-09,-8.942499692622636
48,489999.0,5.306156185007099e-05,7.588909505265471e-10,4.381212650853873e-10,5.69019519371234,-4.275219970846632,-9.119820625932055,-9.358405666965377,1.1332411803768351e-09,-8.945677652219487
49,499999.0,5.200054000251999e-05,7.685805904625162e-10,4.29115696022565e-10,5.698969135746187,-4.283992146386414,-9.114310587294858,-9.367425599726669,1.151967109658432e-09,-8.93855992047684
50,509999.0,5.098039215686276e-05,7.084597561910118e-10,3.587971878372259e-10,5.7075693245392936,-4.2925968281271185,-9.14968481466221,-9.44515096950632,1.1381959405900622e-09,-8.943782967649218
51,519999.0,5.000029955691711e-05,6.677784423150468e-10,2.533924932704955e-10,5.7160025084523,-4.301027393753453,-9.175367605249809,-9.596206255196424,1.0758546560971719e-09,-8.968246396251935
52,529999.0,4.905708437377835e-05,6.587005735562494e-10,2.796106766782269e-10,5.724275050176465,-4.309298266932875,-9.181311958401198,-9.553446249471737,1.0685154775863716e-09,-8.971219182642008
53,539999.0,4.814814814814814e-05,6.18037667642472e-10,2.194223114505454e-10,5.732392955573183,-4.317420411852151,-9.208985055087966,-9.658719214285469,1.0527201213226467e-09,-8.977687076033412
54,549999.0,4.7272995041917335e-05,5.960777730864346e-10,1.9516908587467654e-10,5.740361899867195,-4.325386881535204,-9.224697072107585,-9.709588972003795,1.0239212197851226e-09,-8.989733456571878
55,559999.0,4.6429001915059025e-05,5.799265012328585e-10,2.116671109268992e-10,5.7481872514796475,-4.333210652268381,-9.236627044595092,-9.674346617902183,9.795165148304913e-10,-9.008988237321834
56,569999.0,4.56140350877193e-05,5.615101826873379e-10,1.9541080694275135e-10,5.75587409375168,-4.340901507701673,-9.25064236363258,-9.709051421856653,9.203401372574012e-10,-9.036051637400476
57,579999.0,4.482782699218397e-05,5.300857252165082e-10,2.0217653917177242e-10,5.763427244778702,-4.348452312844594,-9.275653890818232,-9.694269241917047,8.917638368828208e-10,-9.049750143290158
58,589999.0,4.4068184431295274e-05,5.12229190531939e-10,1.8836633235088003e-10,5.7708512755491785,-4.3558748416550985,-9.290535675915,-9.724996718214351,8.806847254011399e-10,-9.055179535996428
59,599999.0,4.333333333333332e-05,5.036059906301476e-10,1.8964536051084818e-10,5.778150526558904,-4.363177902412826,-9.2979091123963,-9.722057777423007,8.388306483619459e-10,-9.076325710095931
60,609999.0,4.26231685035267e-05,5.030371273496741e-10,2.1369716664677937e-10,5.7853291230520165,-4.370354269017649,-9.29839996005731,-9.670201235991412,8.056200443242508e-10,-9.093869736805084
61,619999.0,4.193583506895959e-05,4.738050924296236e-10,2.058881519749001e-10,5.792390989022718,-4.377414704447398,-9.324400275816293,-9.686368644542588,8.17369432593022e-10,-9.087581607760225
62,629999.0,4.126984126984128e-05,4.484460452024831e-10,1.4911061385896198e-10,5.7993398600967145,-4.384367201482764,-9.348289801628594,-9.826491441883565,7.854243995592602e-10,-9.104895611304267
63,639999.0,4.062519775428391e-05,4.3247137072954865e-10,1.2516190329547437e-10,5.806179295398229,-4.39120451196051,-9.364042637206598,-9.902527841303751,7.583570721180844e-10,-9.120126258831768
64,649999.0,4.000031952777423e-05,4.229105807472661e-10,1.4010502724670116e-10,5.812912688496985,-4.397936539457165,-9.373751449157501,-9.853546281085887,7.211983422606971e-10,-9.141945280213445
65,659999.0,3.939393939393939e-05,4.126615156386001e-10,1.1587450103980097e-10,5.819543277519428,-4.404570587571051,-9.384406031062285,-9.936012122932691,6.82789086421173e-10,-9.16571342918727
66,669999.0,3.8806150590661124e-05,4.043730064402375e-10,9.314249358881483e-11,5.826074154499623,-4.411099435336471,-9.393217843054645,-10.030852139418469,6.462969142880578e-10,-9.189567917589425
67,679999.0,3.823558607366616e-05,3.9859378204290264e-10,1.116375978390139e-10,5.832508274037411,-4.4175322485740836,-9.399469480461219,-9.952189517010394,6.248560777460495e-10,-9.20422000159747
68,689999.0,3.768115942028984e-05,3.7402995471285067e-10,1.0918846830864932e-10,5.838848461324506,-4.4238757427664375,-9.427093615324772,-9.961823226231772,5.703533725098681e-10,-9.24385598611795
69,699999.0,3.7143022449268254e-05,3.761170964940109e-10,9.401322678518915e-11,5.845097419593126,-4.430122759195297,-9.424676925167722,-10.026811040913962,5.5792470021768e-10,-9.253424411253581
70,709999.0,3.661998611474643e-05,3.694825338531971e-10,8.56684612674961e-11,5.851257737036276,-4.436281824706364,-9.432406086715606,-10.067179033601512,5.465165103192834e-10,-9.262396713435688
71,719999.0,3.611111111111111e-05,3.530615652278651e-10,9.377479600345199e-11,5.857331893244069,-4.442359148460451,-9.452149557763939,-10.027913871935134,5.488864657465743e-10,-9.260517477770117
72,729999.0,3.561659035491764e-05,3.4617757805074445e-10,1.1517416652014924e-10,5.863322265196101,-4.448347658733575,-9.46070106483782,-9.938644921918867,5.399170539872125e-10,-9.267672954552154
73,739999.0,3.5135381666226586e-05,3.3687096750243984e-10,9.691699546523179e-11,5.869231132846145,-4.454255324476674,-9.47253641613908,-10.013600057938332,5.470778608702871e-10,-9.261950859882399
74,749999.0,3.4666666666666665e-05,3.283059744638437e-10,1.206012871925004e-10,5.875060684332005,-4.460087915420882,-9.483721213971632,-9.918648056892245,5.40704565534433e-10,-9.267039963366782
75,759999.0,3.421066655147206e-05,3.1816968372069083e-10,1.177050597018104e-10,5.880813020840308,-4.465838464055039,-9.49734120375938,-9.929204868054216,5.432886007301763e-10,-9.264969407228232
76,769999.0,3.376646146130729e-05,3.079666646682732e-10,1.1258139562199572e-10,5.886490161153308,-4.47151444864347,-9.511496290428553,-9.94853337188496,5.462631605900308e-10,-9.26259808685854
77,779999.0,3.3333333333333335e-05,3.06178346642991e-10,1.1997914621390045e-10,5.8920940459023265,-4.477121254719663,-9.514025526459395,-9.920894232879569,5.268630771288684e-10,-9.278302235970884
78,789999.0,3.29115221921572e-05,2.999270890612073e-10,1.0990698847660081e-10,5.897626541550243,-4.4826520306692785,-9.522984307503219,-9.958974691922915,5.259207726090459e-10,-9.279079675257433
79,799999.0,3.250021093811526e-05,2.896740774189221e-10,1.1656524757420755e-10,5.903089444123502,-4.488113820283828,-9.538090367542658,-9.933430909580355,5.240652549995481e-10,-9.280614632631256
80,809999.0,3.209876543209877e-05,2.8028502507549226e-10,1.216340291779628e-10,5.908484482712292,-4.493511670907831,-9.552400104882636,-9.914944906833624,4.979309042848467e-10,-9.302830918223716
81,819999.0,3.170743753735982e-05,2.732036109905795e-10,1.1847741450887392e-10,5.913813322755977,-4.498838854420467,-9.563513564789483,-9.926364431839827,4.662239993682085e-10,-9.331405374477143
82,829999.0,3.1325497169951396e-05,2.6322920531983115e-10,1.1815330539150827e-10,5.919077569129395,-4.504102027549997,-9.579665927346877,-9.927554124279494,4.681958028413847e-10,-9.329572483870912
83,839999.0,3.095238095238095e-05,2.5277294253703254e-10,9.668921863680014e-11,5.924278769044333,-4.509305938091064,-9.597269415895042,-10.014621949366692,4.480600326995573e-10,-9.348663793761963
84,849999.0,3.0588347405005505e-05,2.482555796594249e-10,1.0757585107705903e-10,5.929418414779308,-4.514443985986047,-9.605100981752752,-9.968285209348513,4.419035410889218e-10,-9.354672518308227
85,859999.0,3.0232740671128018e-05,2.450797856132825e-10,9.374016273606088e-11,5.9344979462496905,-4.5195224811914825,-9.610692508244641,-10.028074296865393,4.3096805167352055e-10,-9.365554923565881
86,869999.0,2.9885057471264363e-05,2.4613471778713e-10,1.0183430283327178e-10,5.939518753429272,-4.524545904647801,-9.60882712388374,-9.992105905478544,4.233121740643145e-10,-9.373339241441116
87,879999.0,2.954555914270725e-05,2.4018319677872763e-10,9.563473109079883e-11,5.944482178633431,-4.52950778668636,-9.619457379121036,-10.019384358959707,4.0458681233635344e-10,-9.392988277331137
88,889999.0,2.9213653579540362e-05,2.33197777525789e-10,8.009136281917837e-11,5.949389518673311,-4.534414124977563,-9.632275592904813,-10.096414316402953,4.0080337634057785e-10,-9.397068628658012
89,899999.0,2.8888888888888895e-05,2.247321220287774e-10,7.824588572175832e-11,5.9542420268896326,-4.539269161468507,-9.6483348473726,-10.106538488993182,3.855612489606361e-10,-9.413906621574855
90,909999.0,2.857152638583357e-05,2.3046931659941635e-10,6.806213543827412e-11,5.959040915074148,-4.544066557543848,-9.63738688597312,-10.167094429108706,3.7448207267257724e-10,-9.426568968153386
91,919999.0,2.826102906467674e-05,2.3238268644493824e-10,7.221056268073064e-11,5.96378735528608,-4.548812028298721,-9.63379623196813,-10.141399270873134,3.7919358116893027e-10,-9.421139022827926
92,929999.0,2.7956989247311825e-05,2.3071600190836228e-10,7.166052107070685e-11,5.96848248157037,-4.5535096005831175,-9.636922282810964,-10.144720038239265,3.694235346937084e-10,-9.432475440617402
93,939999.0,2.7659666138643392e-05,2.226497490176658e-10,7.08917944659826e-11,5.973127391584047,-4.5581530662737055,-9.652377790091727,-10.149404030322948,3.5507247522531713e-10,-9.449682992359248
94,949999.0,2.7368570637486522e-05,2.2513890727360783e-10,7.084396452501987e-11,5.977723148136521,-4.562747883644392,-9.647549446118504,-10.149697143089497,3.3919727201981667e-10,-9.469547649196882
95,959999.0,2.7083333333333335e-05,2.1804088819933184e-10,8.096900134309943e-11,5.982270780649247,-4.567297885068751,-9.661462057522698,-10.09168121719975,3.2157198830393805e-10,-9.492721789074288
96,969999.0,2.6804209799236953e-05,2.0905502281402946e-10,9.578326695431228e-11,5.986771286539744,-4.571796991456376,-9.679739393508395,-10.018710354221437,3.1130007370429227e-10,-9.506820776492674
97,979999.0,2.6530752811663303e-05,2.0653176519015953e-10,9.668009920307634e-11,5.9912256325346345,-4.576250426711499,-9.68501314310754,-10.014662912636268,3.0658293238734035e-10,-9.513452026181964
98,989999.0,2.6262626262626258e-05,2.0206056458054212e-10,9.478293188562667e-11,5.995634755916034,-4.580661846626732,-9.694518437876184,-10.02326986155711,3.036328260361843e-10,-9.51765127824518
99,999999.0,2.6000081000098998e-05,1.9767381565650188e-10,1.1075490649711979e-10,5.999999565705301,-4.585025299035289,-9.704050854555941,-9.95563702521844,2.943199840428464e-10,-9.531180248723084


==> file_challenge.csv <==
0,9999.0,0.005400099950024984,4.169431398579422e-06,1.5315417032655057e-06,3.9999565683801923,-2.267598201780254,-5.379923167399553,-5.814871173032074
1,19999.0,0.0027000499750124917,1.079822416628793e-06,2.631827866048965e-07,4.301008280397,-2.568628197444235,-5.966647661012641,-6.579742519035952
2,29999.0,0.0018000333166749956,5.660051599662068e-07,1.36396364473065e-07,4.477106777995652,-2.744719456499916,-6.247179609563256,-6.8651972052684584
3,39999.0,0.0013500249875062465,3.541933398025879e-07,9.442647920035462e-08,4.602049133830196,-2.8696581931082163,-6.450759609476207,-7.024906203180131
4,49999.0,0.0010800199900049972,2.3726972533633782e-07,6.208062215855466e-08,4.698961318359521,-2.9665682061162726,-6.6247576724786486,-7.207043939322786
5,59999.0,0.0009000166583374978,1.8276480397134214e-07,3.427603186687087e-08,4.77814401208196,-3.0457494521638973,-6.738107435039482,-7.465009462071855
6,69999.0,0.0007714428500035694,1.463714289555868e-07,2.9173776055885747e-08,4.845091835763056,-3.1126962417945108,-6.83454368733411,-7.535007355105217
7,79999.0,0.0006750124937531231,1.2139050462685725e-07,2.857298781120277e-08,4.903084558276991,-3.1706881887721976,-6.915815283190252,-7.544044344073925
8,89999.0,0.0006000111055583317,1.0242596179718232e-07,2.236708332234525e-08,4.954237683918273,-3.2218407112195786,-6.989589949256706,-7.650390644405663
9,99999.0,0.0005400099950024986,8.985353413632599e-08,1.5367034039617116e-08,4.999995657033466,-3.267598201780254,-7.046464836465751,-7.813409946717994
10,109999.0,0.0004909181772749986,7.693892774789232e-08,1.1714720222946294e-08,5.041388737008625,-3.3089908869384788,-7.113853870491102,-7.931268078990322
11,119999.0,0.0004500083291687489,6.554118193933267e-08,1.2808944144888577e-08,5.0791776269118625,-3.3467794478278785,-7.183485731017395,-7.89248666814349
12,129999.0,0.00041539230384807593,5.654172461224099e-08,1.163891782712985e-08,5.113940011567204,-3.3815415540870903,-7.247630948974251,-7.93408739799837
13,139999.0,0.00038572142500178474,5.115532640974323e-08,9.45308764685503e-09,5.1461249335637165,-3.4137262374584916,-7.291109139861376,-8.024426315409096
14,149999.0,0.0003600066633349991,4.71985760827619e-08,8.034695054121542e-09,5.176088363749484,-3.443689460835935,-7.326071103245726,-8.09503060164183
15,159999.0,0.0003375062468765616,4.497001343729408e-08,7.058606475225833e-09,5.2041172683069306,-3.4717181844361784,-7.347076982662394,-8.151281029805961
16,169999.0,0.0003176529382367639,4.115653630293901e-08,6.671361082800139e-09,5.230446366697337,-3.4980471231585275,-7.385561182204492,-8.175785552823095
17,179999.0,0.00030000555277916586,3.7646108598964466e-08,6.375776185436541e-09,5.255270092349482,-3.52287070688356,-7.424279909273114,-8.19546693677128
18,189999.0,0.0002842157868434203,3.5118230827085074e-08,5.1839765756196e-09,5.2787513151863825,-3.5463518027330827,-7.454467370937569,-8.285336969541424
19,199999.0,0.0002700049975012493,3.2472202872706416e-08,4.0667791315388524e-09,5.301027824186143,-3.568628197444235,-7.488488248392493,-8.390749413668349
20,209999.0,0.0002571476166678565,3.019806711053705e-08,3.831611717585153e-09,5.322217226660034,-3.589817496514173,-7.520020854065779,-8.416618507279829
21,219999.0,0.0002454590886374993,2.8397387424007915e-08,2.9415802202577017e-09,5.342420706751893,-3.61002088260246,-7.546721613457487,-8.531419303407692
22,229999.0,0.00023478695434891246,2.625745743068996e-08,2.212348592002403e-09,5.36172594777661,-3.6293260377978465,-7.58074732993282,-8.655146441718454
23,239999.0,0.00022500416458437445,2.4697247014654658e-08,2.070725465078702e-09,5.3802094321474945,-3.6478094434918598,-7.607351454553228,-8.683877475662172
24,249999.0,0.00021600399800099948,2.319703269185305e-08,1.5755478135581583e-09,5.397938271490636,-3.6655382104522913,-7.634567565452789,-8.802568412642707
25,259999.0,0.00020769615192403796,2.1981837400546742e-08,1.458062358443684e-09,5.414971677604214,-3.6825715497510716,-7.65793600892948,-8.836223901704695
26,269999.0,0.00020000370185277726,2.090488688952378e-08,1.3608134870975089e-09,5.4313621556579275,-3.698961965939241,-7.67975217795277,-8.8662013950576
27,279999.0,0.00019286071250089237,1.976419918304179e-08,1.182596070316332e-09,5.447156480287728,-3.714756233122473,-7.70412077795303,-8.927163568464572
28,289999.0,0.00018621034310430988,1.8801207410182577e-08,1.193159849682563e-09,5.462396500329195,-3.72999619967921,-7.72581425952665,-8.923301369251215
29,299999.0,0.00018000333166749954,1.822339052270058e-08,1.2102460848751034e-09,5.477119807068977,-3.744719456499916,-7.73937081790579,-8.917126313619846
30,309999.0,0.00017419677258145115,1.7408558221450493e-08,1.0173756405525927e-09,5.491360292882072,-3.7589598956145265,-7.75923719570614,-8.992518665073291
31,319999.0,0.0001687531234382808,1.672362031192067e-08,1.0612390919794052e-09,5.505148621147529,-3.7727481801001597,-7.776669701101865,-8.974186760651406
32,329999.0,0.0001636393924249996,1.6193096191651057e-08,1.0090507028938725e-09,5.518512623832009,-3.7861121416581414,-7.790670104280078,-8.996087010736543
33,339999.0,0.00015882646911838196,1.5592824534371172e-08,1.1142861757720748e-09,5.531477639703665,-3.7990771188225088,-7.8070752081862524,-8.953003257458832
34,349999.0,0.00015428857000071388,1.5053161958486685e-08,1.0818071106749508e-09,5.5440668035071266,-3.8116662461305295,-7.822372265725406,-8.96585016828428
35,359999.0,0.00015000277638958293,1.4737524457521526e-08,9.852299167603316e-10,5.556301294392051,-3.823900702547541,-7.831575461166891,-9.006462409168842
36,369999.0,0.0001459486472979726,1.4253622507519492e-08,1.041656257592125e-09,5.568200550296539,-3.835799925847249,-7.846074747227865,-8.982275572840742
37,379999.0,0.00014210789342171016,1.393951115391155e-08,9.133249057882101e-10,5.579782453735091,-3.847381798397064,-7.855752456286884,-9.039374699256825
38,389999.0,0.00013846410128269196,1.3545529484703776e-08,8.321705986162695e-10,5.591063493449477,-3.858662808806753,-7.868204014049734,-9.079787632311733
39,399999.0,0.00013500249875062465,1.307395455022228e-08,8.210189942400164e-10,5.6020589055904,-3.869658193108216,-7.88359302913161,-9.0856467953797
40,409999.0,0.00013170975487865818,1.2720847437029482e-08,7.146595336923832e-10,5.61278279746361,-3.8803820584999893,-7.895483955907224,-9.145900808344681
41,419999.0,0.00012857380833392824,1.2471640276579746e-08,6.719995853841313e-10,5.623248256362189,-3.890847492178154,-7.904076424130107,-9.172630994900699
42,429999.0,0.00012558371976802295,1.21323583251774e-08,6.041405136678361e-10,5.633467445591245,-3.90106665735984,-7.916054771428537,-9.218862039502426
43,439999.0,0.00012272954431874966,1.1881245372924423e-08,5.965363965656796e-10,5.643451689452152,-3.9110508782664413,-7.925138034923678,-9.22436305351013
44,449999.0,0.00012000222111166636,1.1532616719616888e-08,6.351722358017078e-10,5.653211548675423,-3.9208107155555973,-7.938072141278202,-9.197108493738455
45,459999.0,0.00011739347717445623,1.1297060421118624e-08,6.28141887618755e-10,5.662756887562109,-3.9303560334618277,-7.947034548460728,-9.201942244718646
46,469999.0,0.00011489574361755286,1.1011797336994122e-08,6.513461606178069e-10,5.672096933903922,-3.9396960597159714,-7.958141790035251,-9.186188142475071
47,479999.0,0.00011250208229218723,1.0704521750072424e-08,6.081941362416198e-10,5.6812403325944745,-3.948839439155841,-7.9704327310733465,-9.215957771318134
48,489999.0,0.00011020612142908137,1.0437343144446254e-08,5.949378455448506e-10,5.69019519371234,-3.9577942818087672,-7.9814100381683,-9.225528403593929
49,499999.0,0.00010800199900049974,1.019293151175981e-08,5.669807900320024e-10,5.698969135746187,-3.9665682061162726,-7.991700893885194,-9.246431655259526
50,509999.0,0.00010588431274558795,9.957222344591178e-09,6.027409325300029e-10,5.7075693245392936,-3.97516837787819,-8.00186179497569,-9.219869314308959
51,519999.0,0.00010384807596201898,9.732013883288128e-09,5.829760200092276e-10,5.7160025084523,-3.983601545415053,-8.011797280194248,-9.234349309034908
52,529999.0,0.00010188867830235824,9.553578359851757e-09,5.165977940427757e-10,5.724275050176465,-3.9918740713810426,-8.019833929896972,-9.286847452667338
53,539999.0,0.00010000185092638863,9.323151370932943e-09,4.624099912540645e-10,5.732392955573183,-3.9999919616032225,-8.030437264505187,-9.334972790721547
54,549999.0,9.818363545499976e-05,9.128212482908995e-09,4.4843683314984597e-10,5.740361899867195,-4.0079608912744975,-8.039614259137515,-9.348298723069117
55,559999.0,9.643035625044619e-05,8.954265013622006e-09,4.4150093892055766e-10,5.7481872514796475,-4.015786228786454,-8.047970056227928,-9.355068368490526
56,569999.0,9.473859561447343e-05,8.80311311151079e-09,4.535497105109202e-10,5.75587409375168,-4.023473057452745,-8.05536371784276,-9.343375105919366
57,579999.0,9.310517155215494e-05,8.650483525104025e-09,4.690390224322159e-10,5.763427244778702,-4.031026195343191,-8.06295961664899,-9.328791023975777
58,589999.0,9.152711779703365e-05,8.49988429691459e-09,4.404276303664363e-10,5.7708512755491785,-4.038450213422398,-8.070586985997888,-9.356125443244188
59,599999.0,9.000166583374977e-05,8.358800281921584e-09,4.2279934458220106e-10,5.778150526558904,-4.045749452163897,-8.07785605130867,-9.373865694601495
60,609999.0,8.852622868893422e-05,8.207120936024421e-09,4.188013201419363e-10,5.7853291230520165,-4.0529280367910205,-8.085809166983589,-9.37799195801169
61,619999.0,8.709838629072557e-05,8.037052603273195e-09,4.444584238892874e-10,5.792390989022718,-4.059989891278508,-8.094903189164164,-9.352168858135741
62,629999.0,8.571587222261883e-05,7.886251329017462e-09,4.412620444179619e-10,5.7993398600967145,-4.0669387512338355,-8.103129386397194,-9.355303427206684
63,639999.0,8.43765617191404e-05,7.74070926482726e-09,3.9993447095818156e-10,5.806179295398229,-4.073778175764141,-8.111219244008556,-9.398011161753603
64,649999.0,8.307846076961518e-05,7.593679588378814e-09,3.8894905845068046e-10,5.812912688496985,-4.080511558423109,-8.11954773165431,-9.41010727549305
65,659999.0,8.18196962124998e-05,7.454320738693939e-09,3.6311390829433294e-10,5.819543277519428,-4.087142137322123,-8.127591924696194,-9.439957116055988
66,669999.0,8.059850671679084e-05,7.297373995585365e-09,3.4970291935658425e-10,5.826074154499623,-4.09367300448108,-8.136833395277176,-9.456300742139817
67,679999.0,7.941323455919098e-05,7.155405762977089e-09,3.2665305370544256e-10,5.832508274037411,-4.10010711448649,-8.145365733584802,-9.48591327746736
68,689999.0,7.826231811630414e-05,7.0033916348120895e-09,3.2020737519464993e-10,5.838848461324506,-4.106447292517509,-8.15469158690603,-9.494568669389073
69,699999.0,7.714428500035694e-05,6.833286878759681e-09,3.01949006536518e-10,5.845097419593126,-4.11269624179451,-8.165370346107846,-9.520066394955872
70,709999.0,7.60577457749998e-05,6.696321865741665e-09,2.874613655483782e-10,5.851257737036276,-4.118856550499329,-8.17416367969281,-9.54142051569303
71,719999.0,7.500138819479147e-05,6.566574788141371e-09,2.9815541938366457e-10,5.857331893244069,-4.124930698211522,-8.18266110509853,-9.52555729234866
72,729999.0,7.397397191815048e-05,6.439005318200417e-09,2.925243378608259e-10,5.863322265196101,-4.130921061900709,-8.191181216208676,-9.533837995021305
73,739999.0,7.29743236489863e-05,6.332745316534669e-09,3.1089844620079373e-10,5.869231132846145,-4.13682992151123,-8.198407977604727,-9.507381448455707
74,749999.0,7.20013326669998e-05,6.237744551987247e-09,3.0660854543707124e-10,5.875060684332005,-4.1426594651719535,-8.204972414435227,-9.513415745161854
75,759999.0,7.105394671085508e-05,6.146782743105464e-09,2.87647883428512e-10,5.880813020840308,-4.148411794061045,-8.211352136665687,-9.541138817253637
76,769999.0,7.013116818214269e-05,6.055394644624288e-09,2.7621721632935075e-10,5.886490161153308,-4.154088926952736,-8.217857547583273,-9.558749255794261
77,779999.0,6.923205064134598e-05,5.961916157371484e-09,2.9776229343411903e-10,5.8920940459023265,-4.159692804470734,-8.224614135758427,-9.526130299163782
78,789999.0,6.835569556993655e-05,5.862780253350008e-09,2.9057175967976167e-10,5.897626541550243,-4.165225293070695,-8.231896383581876,-9.536746596545978
79,799999.0,6.750124937531233e-05,5.780932036078213e-09,2.8446607869617167e-10,5.903089444123502,-4.170688188772197,-8.23800213640757,-9.545969513850244
80,809999.0,6.666790061759243e-05,5.698368490013371e-09,2.6766878106999556e-10,5.908484482712292,-4.176083220658904,-8.244249470153582,-9.572402278793144
81,819999.0,6.585487743932909e-05,5.62304762833434e-09,2.943332542271323e-10,5.913813322755977,-4.18141205416397,-8.250028237914181,-9.531160667864828
82,829999.0,6.506144518102391e-05,5.560424575677333e-09,2.936997255386384e-10,5.919077569129395,-4.186676294156328,-8.25489204585789,-9.532096459323677
83,839999.0,6.428690416696412e-05,5.4972945667858975e-09,2.7902030507354246e-10,5.924278769044333,-4.191877487842135,-8.259850991194694,-9.554364190774727
84,849999.0,6.353058764735277e-05,5.4380235157060345e-09,2.7691638263308786e-10,5.929418414779308,-4.197017127494546,-8.264558918719963,-9.557651350225234
85,859999.0,6.279185988401148e-05,5.361663241790074e-09,3.00298882748636e-10,5.9344979462496905,-4.202096653023822,-8.270700466896436,-9.522446283575261
86,869999.0,6.207011436810328e-05,5.300138170990151e-09,2.9014319592626616e-10,5.939518753429272,-4.2071174543988725,-8.275712808490455,-9.537387609508636
87,879999.0,6.136477215937483e-05,5.2276701940383386e-09,3.074116828135536e-10,5.944482178633431,-4.2120808739304225,-8.2816918192222,-9.512279631679974
88,889999.0,6.067528033735941e-05,5.161103901769234e-09,2.947943493898349e-10,5.949389518673311,-4.216988208425167,-8.287257397758022,-9.530480845278161
89,899999.0,6.000111055583318e-05,5.099818850003454e-09,2.8428146541908644e-10,5.9542420268896326,-4.221840711219579,-8.292445250145423,-9.546251454515025
90,909999.0,5.934175769258224e-05,5.0457479934678424e-09,2.982138189809428e-10,5.959040915074148,-4.226639594101347,-8.297074443826244,-9.525472235570769
91,919999.0,5.8696738587228116e-05,4.981896272056357e-09,2.890444056940166e-10,5.96378735528608,-4.231386029125809,-8.302605319140444,-9.539035431754115
92,929999.0,5.806559086048372e-05,4.9102925394018506e-09,3.018748315536846e-10,5.96848248157037,-4.236081150334189,-8.308892633240916,-9.520173094240896
93,939999.0,5.744787180877643e-05,4.847205537073636e-09,3.0536062956622616e-10,5.973127391584047,-4.240726055379953,-8.314508564406733,-9.515186957667105
94,949999.0,5.6843157368684074e-05,4.788521017870065e-09,3.036444604003559e-10,5.977723148136521,-4.245321807069101,-8.319798602025967,-9.517634637609103
95,959999.0,5.625104114609361e-05,4.742466024045865e-09,3.0113308792454727e-10,5.982270780649247,-4.249869434819822,-8.323995771798764,-9.521241522422974
96,969999.0,5.5671133505412234e-05,4.677201576628535e-09,2.9988789244787036e-10,5.986771286539744,-4.254369936046499,-8.330013912595032,-9.52304106791578
97,979999.0,5.5103060714540685e-05,4.619989325001677e-09,2.826101009023021e-10,5.9912256325346345,-4.2588242774727485,-8.335359027928337,-9.548812319884005
98,989999.0,5.454646414166652e-05,4.565064909315269e-09,2.6770975057019464e-10,5.995634755916034,-4.263233396377804,-8.340553042980277,-9.572335810577307
99,999999.0,5.400099950024987e-05,4.507844269566802e-09,2.674486267927002e-10,5.999999565705301,-4.267598201780253,-8.346031095739514,-9.572759627635795

